Pattern Denoising in Molecular Associative Memory using Pairwise Markov Random Field Models

We propose an in silico molecular associative memory model for pattern learning, storage and denoising using Pairwise Markov Random Field (PMRF) model. Our PMRF-based molecular associative memory model extracts locally distributed features from the exposed examples, learns and stores the patterns in the molecular associative memory and denoises the given noisy patterns via DNA computation based operations. Thus, our computational molecular model demonstrates the functionalities of content-addressability of human memory. Our molecular simulation results show that the averaged mean squared error between the learned and denoised patterns are low (< 0.014) up to 30% of noise.

==> figs/noisyPattern/seven.csv <==
7,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,-1,1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,1,-1,1,-1,1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,-1,1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,1,1,1,1,-1,1,1,1,-1,1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,1,1,1,-1,-1,1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,1,1,1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,1,1,1,-1,1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,1,-1,1,1,1,1,1,1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,1,1,1,1,1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1
7,-1,1,-1,1,1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,1,-1,1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,1,1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,1,1,1,-1,1,1,1,1,1,1,1,1,1,1,-1,1,1,1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,1,-1,1,1,1,1,-1,-1,1,1,1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,-1,1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,1,1,1,1,1,1,1,-1,1,1,-1,1,1,1,-1,1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,1,1,-1,1,1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,1,-1,1,1,1,-1,1,1,1,1,1,-1,-1,1,-1,-1,1,1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,-1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,1,-1,1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,1,1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,1,1,1,-1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,1,1,1,1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,1,-1,1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,1,-1,1,1,-1,-1,-1,-1,1,-1,-1,1,-1
7,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,1,-1,1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,1,1,-1,-1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,1,-1,-1,1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,1,1,-1,-1,1,1,-1,1,-1,-1,1,1,-1,-1,-1,-1,1,-1,-1,1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,1,-1,1,-1,1,-1,1,1,-1,-1,-1,-1,1,-1,-1,1,1,-1,-1,1,1,1,-1,-1,-1,-1,1,-1,1,1,-1,1,1,1,1,1,1,1,1,1,1,1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,1,-1,1,1,1,1,-1,-1,1,1,1,1,1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,1,-1,1,1,1,1,1,1,1,-1,1,1,1,-1,-1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,-1,1,-1,1,1,-1,1,-1,1,1,-1,1,1,1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,1,1,1,-1,1,1,1,-1,-1,-1,1,-1,-1,1,-1,-1,1,-1,1,-1,1,1,-1,1,-1,-1,1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,1,-1,1,-1,1,1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,-1,1,-1,1,1,1,1,1,1,-1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,-1,1,-1,-1,1,-1,1,-1,1,-1,1,-1,-1,1,-1,-1,-1,1,-1,1,-1,-1,1,1,-1,1,1,-1,1,-1,1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,1,-1,1,-1,-1,-1,1,-1,-1,-1,-1,1,-1,1,1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,1,1,1,1,1,-1,1,1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,1,1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,1,-1,1,1,1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,1,1,1,1,-1,1,1,-1,1,-1,-1,-1,1,-1,-1,1,-1,1,-1,-1,1,-1,1,1,1,1,1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,1,-1,1,-1,1,1,1,-1,1,-1,1,-1,-1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,1,-1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,1,1,1,-1,1,1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,1,1,1,1,1,-1,-1,-1,-1,-1,1,1,1,-1,1,-1,1,-1,-1,1,1,1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,1,-1,1,1,1,1,1,1,-1,-1,-1,1
7,1,-1,1,-1,-1,1,-1,-1,1,1,1,-1,-1,-1,-1,-1,1,1,-1,1,1,1,-1,-1,-1,1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,-1,-1,1,1,1,-1,-1,-1,-1,1,-1,1,-1,1,1,1,-1,1,-1,1,1,-1,1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,1,1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,1,-1,-1,1,1,1,-1,-1,1,1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,-1,1,1,-1,-1,-1,1,-1,-1,1,-1,-1,1,-1,-1,1,-1,-1,-1,1,-1,1,1,1,-1,1,1,-1,1,-1,-1,-1,1,1,-1,-1,1,-1,-1,-1,-1,1,1,-1,-1,-1,1,1,1,-1,1,1,-1,1,1,1,1,-1,-1,1,1,1,-1,1,-1,1,-1,-1,-1,1,1,1,1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,-1,-1,1,1,1,-1,1,1,-1,-1,1,1,1,1,1,1,1,1,-1,-1,1,1,1,1,-1,-1,-1,1,-1,-1,-1,1,-1,1,1,-1,-1,1,1,1,-1,-1,-1,1,1,1,-1,1,-1,1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,-1,1,1,1,-1,-1,1,-1,1,1,1,1,1,-1,1,1,-1,1,1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,1,-1,-1,1,1,1,1,-1,1,1,1,-1,-1,-1,1,1,-1,-1,1,1,-1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,1,-1,-1,-1,-1,1,1,-1,1,-1,1,1,-1,1,-1,-1,-1,-1,1,1,-1,-1,1,1,1,1,1,-1,-1,1,-1,-1,-1,-1,-1,1,-1,1,1,-1,1,1,-1,-1,1,-1,-1,-1,-1,1,1,1,-1,-1,-1,1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,-1,1,-1,-1,1,-1,1,1,1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,1,1,-1,1,-1,-1,1,-1,-1,-1,1,1,-1,-1,-1,1,1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,1,1,1,-1,-1,1,1,-1,-1,1,1,-1,-1,1,-1,1,1,-1,1,1,1,1,1,-1,1,1,1,1,1,1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,1,1,-1,1,1,-1,-1,-1,-1,1,1,-1,1,1,1,-1,1,1,1,-1,1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,-1,1,1,1,1,1,1,1,1,-1,-1,1,1,1,1,1,-1,1,-1,-1,-1,1,1,-1,-1,-1,1,1,-1,1,-1,1,-1,-1,1,-1,1,1,1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,1,-1,1,-1,1,1,1,1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,1,1,1,1,-1,-1,-1,-1,-1,-1,1,-1,1,1,-1,-1,1,1,-1,-1,1,-1,1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,-1,-1,1,1,-1,1,1,1,1,1,1,1,-1,1,1,-1,1,1,-1,1,-1,-1,1,1,-1,1,1,-1,1,1,1,1,-1,1,-1,-1,-1,-1,-1,1,1,-1,1,1,1,1,-1,-1,1,-1,1,1,1,1,-1,1,-1,-1,1,1,1,-1,-1,-1,1,-1,-1,-1,-1,-1,-1,1,-1,1,-1,1,1,-1,1,-1,-1,-1,1,-1,-1,1,-1,-1,1,-1,-1,1,1,1,-1,1,-1,-1,-1,-1,-1,1,1,1,1,-1,-1
7,1,-1,1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,1,1,1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,1,-1,-1,1,1,-1,-1,1,-1,1,-1,1,1,-1,1,-1,1,1,-1,1,-1,1,1,-1,1,1,1,1,-1,1,1,1,1,1,1,-1,-1,-1,1,1,1,1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,1,1,1,1,-1,1,-1,-1,1,-1,-1,1,1,-1,1,1,-1,-1,1,-1,-1,-1,-1,1,1,1,-1,-1,1,-1,1,1,-1,1,1,-1,1,1,1,-1,1,-1,1,1,-1,1,-1,-1,1,1,1,1,-1,1,1,1,1,1,1,-1,-1,1,-1,1,1,-1,1,-1,1,1,-1,1,1,-1,1,-1,1,1,1,-1,1,-1,-1,1,-1,1,-1,1,-1,-1,1,1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,1,-1,-1,-1,1,1,1,-1,1,1,-1,-1,-1,1,1,1,-1,1,1,-1,-1,1,1,1,1,-1,-1,-1,1,-1,-1,1,1,-1,-1,1,1,-1,1,-1,-1,-1,-1,-1,1,1,1,1,1,-1,-1,-1,1,1,-1,-1,-1,-1,1,1,-1,1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,1,1,-1,1,-1,1,1,1,1,-1,-1,-1,1,1,1,-1,1,-1,-1,-1,-1,1,-1,1,1,1,1,-1,-1,-1,1,1,1,1,1,-1,1,1,-1,-1,1,-1,1,-1,-1,1,-1,1,-1,1,-1,-1,-1,-1,1,1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,1,1,1,-1,1,1,1,-1,1,1,-1,1,-1,-1,1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,1,1,1,-1,1,-1,-1,1,1,-1,-1,-1,-1,-1,-1,1,1,-1,1,-1,1,-1,-1,-1,-1,1,1,-1,-1,-1,-1,-1,1,1,-1,-1,1,1,-1,1,1,1,1,1,-1,-1,1,1,-1,-1,-1,1,1,-1,1,-1,1,1,-1,-1,-1,1,1,1,-1,1,-1,1,1,1,-1,-1,1,1,1,-1,-1,-1,1,1,1,-1,1,1,-1,-1,-1,1,1,1,1,-1,1,1,-1,-1,-1,1,1,-1,-1,1,-1,-1,1,-1,1,-1,1,1,1,-1,1,-1,1,-1,-1,-1,1,1,1,1,-1,-1,1,1,-1,-1,-1,-1,1,-1,-1,1,-1,1,1,1,-1,-1,-1,-1,-1,1,-1,1,-1,1,-1,-1,1,1,1,-1,1,1,1,-1,-1,1,1,-1,-1,1,1,-1,1,-1,1,1,1,1,-1,-1,1,1,1,-1,1,-1,-1,-1,1,1,1,-1,1,1,1,1,1,1,-1,1,1,1,1,-1,-1,1,-1,1,1,-1,1,-1,1,1,-1,1,1,1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,1,1,1,-1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,1,-1,-1,-1,-1,-1,1,-1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,-1,-1,-1,1,-1,-1,1,1,1,1,1,-1,-1,-1,-1,-1,-1,-1,1,1,-1,1,-1,1,1,-1,-1,1,-1,-1,-1,1,1,-1,1,1,-1,1,1,-1,1,1,1,-1,1,1,-1,1,1,1,-1,-1,-1,-1,1,1,-1,-1,-1,1,1,-1,1,-1,-1,1,1,-1,-1,1,1,1,-1,1,1,-1,1,1,-1,1,1,-1,1,-1,1,1,1,1,1,1,1,1,-1,1,1,-1,-1,-1,1,-1,1,1,1,-1,-1,-1,1,1,-1,1,-1,1,-1,-1,1,1,-1,-1,-1,1,1,1,1,1,-1,1,1,-1,-1,-1,-1,1,-1,1,-1,-1,-1,-1,-1,-1,-1,-1,1,1,1,-1,1,-1,1,-1,-1,-1,1,1,-1,1,1,1,1,1,-1,1,-1,-1,-1,1,-1,-1,1,-1,-1,1,1,1,-1,1,-1,-1,1

